A Physics-Informed Neural Network-Based Approach for the Spatial Upsampling of Spherical Microphone Arrays

Spherical microphone arrays are convenient tools for capturing the spatial characteristics of a sound field. However, achieving superior spatial resolution requires arrays with numerous capsules, consequently leading to expensive devices. To address this issue, we present a method for spatially upsampling spherical microphone arrays with a limited number of capsules. Our approach exploits a physics-informed neural network with Rowdy activation functions, leveraging physical constraints to provide high-order microphone array signals, starting from low-order devices. Results show that, within its domain of application, our approach outperforms a state of the art method based on signal processing for spherical microphone arrays upsampling.

==> results/nmse_channels_sarita.txt <==
4 -0.65
9 -2.6
16 -4.9
25 -5.57

==> results/nmse_channels_siren.txt <==
4 -1.1733499
9 -2.5967119
16 -5.756569
25 -10.924605

==> results/nmse_channels_siren_pde.txt <==
4 -1.7113473
9 -4.9695497
16 -6.3779507
25 -11.128639


==> results/nmse_channels_siren_pde_rowdy.txt <==
4 -2.0551517
9 -5.4022927
16 -6.834541
25 -12.438942


==> results/nmse_freq_proposed.txt <==
0.0000 -20.7401
156.0976 -18.7138
312.1951 -14.3010
468.2927 -14.3986
624.3902 -9.9781
780.4878 -9.8159
936.5854 -10.4381
1092.6829 -11.9242
1248.7805 -7.9764
1404.8780 -4.6885
1560.9756 -8.4207
1717.0732 -7.6936
1873.1707 -7.1958
2029.2683 -3.2121
2185.3659 -6.4157
2341.4634 -6.4864
2497.5610 -2.6514
2653.6585 -5.3247
2809.7561 -2.6254
2965.8537 -2.5046
3121.9512 -3.2072
3278.0488 -0.3077
3434.1463 -2.0504
3590.2439 -0.6929
3746.3415 -1.7024
3902.4390 -1.8800
4058.5366 0.3488
4214.6341 -0.4758
4370.7317 0.0717
4526.8293 -0.1884
4682.9268 0.7039
4839.0244 -0.7218
4995.1220 0.4063
5151.2195 0.2505
5307.3171 -0.0412
5463.4146 0.3604
5619.5122 0.8710
5775.6098 0.9862
5931.7073 -0.5634
6087.8049 1.2044
6243.9024 -0.3683
6400.0000 0.6572
6556.0976 1.1023
6712.1951 1.1376
6868.2927 -0.8370
7024.3902 0.0975
7180.4878 -0.3328
7336.5854 1.1390
7492.6829 -0.1079
7648.7805 0.5121
7804.8780 1.1630
7960.9756 0.4037

==> results/nmse_freq_proposed_9.txt <==
0.0000 -23.5705
156.0976 -19.7485
312.1951 -15.3671
468.2927 -16.7671
624.3902 -12.5756
780.4878 -11.8943
936.5854 -13.1927
1092.6829 -10.6228
1248.7805 -10.8654
1404.8780 -11.4851
1560.9756 -8.6884
1717.0732 -12.4086
1873.1707 -10.1279
2029.2683 -4.0902
2185.3659 -10.9163
2341.4634 -10.5444
2497.5610 -3.6762
2653.6585 -8.1035
2809.7561 -3.5093
2965.8537 -5.1572
3121.9512 -7.5345
3278.0488 -4.1587
3434.1463 -5.9353
3590.2439 -4.1654
3746.3415 -2.9163
3902.4390 -7.4997
4058.5366 -2.0558
4214.6341 -1.3596
4370.7317 -2.1923
4526.8293 -2.8990
4682.9268 -1.0381
4839.0244 -2.9288
4995.1220 -0.6187
5151.2195 -1.0763
5307.3171 -1.6309
5463.4146 -2.0217
5619.5122 -4.8798
5775.6098 -2.8371
5931.7073 -2.2423
6087.8049 -2.9765
6243.9024 -1.1942
6400.0000 -1.8651
6556.0976 -1.8567
6712.1951 -1.5537
6868.2927 -4.2667
7024.3902 -1.5506
7180.4878 -1.5191
7336.5854 0.4562
7492.6829 -0.8040
7648.7805 -1.2133
7804.8780 0.1052
7960.9756 -2.1650

==> results/nmse_freq_sarita.txt <==
0.0000 -16.0150
156.0976 -9.1735
312.1951 -8.7722
468.2927 -10.4891
624.3902 -7.8457
780.4878 -6.2559
936.5854 -4.4468
1092.6829 -11.1094
1248.7805 -4.0966
1404.8780 -5.9950
1560.9756 -6.1980
1717.0732 -3.2006
1873.1707 -2.9032
2029.2683 -6.2031
2185.3659 -0.4110
2341.4634 -3.0391
2497.5610 -2.1176
2653.6585 0.3336
2809.7561 -0.4727
2965.8537 -1.5579
3121.9512 1.9225
3278.0488 -0.1584
3434.1463 0.9669
3590.2439 1.5488
3746.3415 0.2619
3902.4390 1.7500
4058.5366 0.2318
4214.6341 0.4760
4370.7317 2.4272
4526.8293 2.6373
4682.9268 0.2503
4839.0244 4.0921
4995.1220 2.1209
5151.2195 2.1710
5307.3171 4.3595
5463.4146 2.7662
5619.5122 2.2280
5775.6098 3.9741
5931.7073 3.6740
6087.8049 2.2816
6243.9024 3.1209
6400.0000 1.7141
6556.0976 3.2370
6712.1951 2.0846
6868.2927 3.1892
7024.3902 2.7788
7180.4878 3.2145
7336.5854 2.9731
7492.6829 1.8694
7648.7805 2.6156
7804.8780 2.3140
7960.9756 1.3637

==> results/nmse_freq_sarita_9.txt <==
0.0000 -19.5293
156.0976 -9.7144
312.1951 -9.9572
468.2927 -11.0876
624.3902 -10.9576
780.4878 -12.7828
936.5854 -7.1982
1092.6829 -10.7521
1248.7805 -9.0374
1404.8780 -12.0000
1560.9756 -9.0035
1717.0732 -5.4989
1873.1707 -8.5883
2029.2683 -4.8430
2185.3659 -4.5866
2341.4634 -6.1146
2497.5610 -5.4491
2653.6585 -4.2967
2809.7561 -4.8027
2965.8537 -4.1381
3121.9512 -3.1256
3278.0488 -1.3464
3434.1463 -2.1282
3590.2439 -1.9869
3746.3415 -3.8847
3902.4390 -2.3523
4058.5366 -1.0488
4214.6341 -1.8919
4370.7317 -0.0732
4526.8293 0.3447
4682.9268 -0.7470
4839.0244 1.8912
4995.1220 -0.9788
5151.2195 -0.4137
5307.3171 1.1954
5463.4146 0.5888
5619.5122 0.9137
5775.6098 2.8666
5931.7073 2.1792
6087.8049 0.6265
6243.9024 3.1775
6400.0000 1.0106
6556.0976 1.9522
6712.1951 3.1909
6868.2927 1.3969
7024.3902 1.5599
7180.4878 3.1484
7336.5854 1.3850
7492.6829 2.2431
7648.7805 3.1893
7804.8780 1.9997
7960.9756 1.1545

==> results/rir_gt.txt <==
0.0 1.762137e-08
6.25e-05 2.4565758e-09
0.000125 3.299824e-08
0.0001875 -2.222998e-08
0.00025 7.609489e-08
0.0003125 -8.4668024e-08
0.000375 1.6041362e-07
0.0004375 -3.6870793e-07
0.0005 -2.255766e-06
0.0005625 -8.410418e-06
0.000625 -1.5851063e-05
0.0006875 -2.8217639e-05
0.00075 -4.8673726e-05
0.0008125 -4.8179354e-05
0.000875 -3.9769497e-05
0.0009375 -5.0520513e-05
0.001 -5.9658858e-05
0.0010625 -6.353273e-05
0.001125 -6.7315064e-05
0.0011875 -6.177756e-05
0.00125 -6.434587e-05
0.0013125 -5.521128e-05
0.001375 -5.9091282e-05
0.0014375 -6.408421e-05
0.0015 -5.7499146e-05
0.0015625 -6.260414e-05
0.001625 -5.706851e-05
0.0016875 -5.193692e-05
0.00175 -5.6288e-05
0.0018125 -4.4729713e-05
0.001875 -4.3773372e-05
0.0019375 -4.428444e-05
0.002 -3.9874914e-05
0.0020625 -2.8526592e-05
0.002125 -2.7698617e-05
0.0021875 -3.978102e-05
0.00225 -2.2188218e-05
0.0023125 -0.00014654292
0.002375 0.000385817
0.0024375 -0.0010719851
0.0025 0.0017057982
0.0025625 -0.0030823182
0.002625 0.0048422087
0.0026875 -0.007636607
0.00275 0.011869492
0.0028125 -0.01955065
0.002875 0.016446197
0.0029375 0.033512782
0.003 -0.08079242
0.0030625 0.11487513
0.003125 0.103823155
0.0031875 0.029057221
0.00325 -0.030257784
0.0033125 -0.023150217
0.003375 -0.033037234
0.0034375 -0.016282955
0.0035 -0.017148163
0.0035625 -0.016374867
0.003625 -0.0137153175
0.0036875 -0.01961116
0.00375 -0.008204699
0.0038125 -0.0086922115
0.003875 -0.009832887
0.0039375 -0.0010712858
0.004 -0.0010578767
0.0040625 -0.004913053
0.004125 -0.0070726397
0.0041875 -0.0053564985
0.00425 -0.0027766905
0.0043125 -0.007214698
0.004375 -0.0123274345
0.0044375 -0.01103319
0.0045 -0.010067379
0.0045625 -0.008506165
0.004625 -0.0028330903
0.0046875 -0.0018630833
0.00475 -0.003203336
0.0048125 -0.00022220881
0.004875 0.0039278697
0.0049375 0.004168125
0.005 -0.010017948
0.0050625 0.011483829
0.005125 -0.020143008
0.0051875 0.0334725
0.00525 -0.025686447
0.0053125 0.005536889
0.005375 0.0727007
0.0054375 0.023034522
0.0055 -0.0013599996
0.0055625 -0.012674915
0.005625 -0.012207841
0.0056875 -0.014191015
0.00575 -0.0056614694
0.0058125 -0.005251956
0.005875 -0.015008011
0.0059375 -0.008711059
0.006 -0.009580129
0.0060625 -0.007130534
0.006125 -0.0044775857
0.0061875 0.0011847257
0.00625 -0.0057630725
0.0063125 0.0054346416
0.006375 0.005261519
0.0064375 0.022665994
0.0065 0.035400704
0.0065625 -0.03594222
0.006625 0.002111546
0.0066875 -0.0068438887
0.00675 -0.033290777
0.0068125 -0.012447331
0.006875 -0.025958192
0.0069375 -0.00451895
0.007 -0.00017166899
0.0070625 0.0026163554
0.007125 0.0053740367
0.0071875 0.015513441
0.00725 0.038674116
0.0073125 0.04565268
0.007375 0.01568601
0.0074375 0.024779996
0.0075 -0.02469607
0.0075625 -0.015143092
0.007625 -0.013551476
0.0076875 -0.003172054
0.00775 -0.011353375
0.0078125 -0.019167515
0.007875 -0.0100171575
0.0079375 -0.010128414
0.008 0.0016749687
0.0080625 0.004562186
0.008125 4.7692873e-05
0.0081875 0.002459492
0.00825 0.0041847383
0.0083125 0.00032159215
0.008375 0.0017858222
0.0084375 0.004067342
0.0085 -0.008337448
0.0085625 -0.004132435
0.008625 -0.0022346096
0.0086875 -0.016170619
0.00875 0.003361985
0.0088125 0.00831864
0.008875 0.0080763195
0.0089375 0.005302564
0.009 0.012120183
0.0090625 0.012608018
0.009125 0.013065945
0.0091875 0.0071498803
0.00925 0.0061667385
0.0093125 0.0151354475
0.009375 -0.006537207
0.0094375 0.007943378
0.0095 0.036753897
0.0095625 0.027655467
0.009625 0.0031509146
0.0096875 -0.0034807331
0.00975 -0.012713582
0.0098125 -0.0017509093
0.009875 -0.006318687
0.0099375 -0.0044480935
0.01 -0.005117521
0.0100625 -0.0066667795
0.010125 -0.0027414518
0.0101875 -0.0010608764
0.01025 0.005426123
0.0103125 -0.0033559666
0.010375 0.0010817975
0.0104375 0.0017206135
0.0105 -0.0001637159
0.0105625 -0.0067570726
0.010625 0.00943581
0.0106875 -0.0039629
0.01075 -0.0044306284
0.0108125 0.0101177925
0.010875 0.02059114
0.0109375 0.008716631
0.011 -0.007443253
0.0110625 -0.0069017033
0.011125 -0.014108996
0.0111875 -0.0055562383
0.01125 -0.010588639
0.0113125 -0.0063357395
0.011375 -0.007949921
0.0114375 0.0020747178
0.0115 0.013775908
0.0115625 -0.0012031869
0.011625 0.007906543
0.0116875 -8.455991e-05
0.01175 -0.010658923
0.0118125 -0.020039907
0.011875 -0.0049679237
0.0119375 -0.0028718645
0.012 0.0047770804
0.0120625 0.020371715
0.012125 0.025826622
0.0121875 0.019904623
0.01225 0.004227317
0.0123125 0.004480227
0.012375 0.0013494159
0.0124375 -0.018872928

==> results/rir_proposed.txt <==
0.0 1.6895749e-05
6.25e-05 0.00017012481
0.000125 0.00012368786
0.0001875 4.347086e-05
0.00025 5.426409e-05
0.0003125 0.00013482262
0.000375 0.00012860124
0.0004375 -7.322705e-05
0.0005 -0.00014608842
0.0005625 -0.00017055022
0.000625 -4.4876306e-05
0.0006875 0.00012526594
0.00075 -9.9223915e-05
0.0008125 1.5658365e-05
0.000875 -2.7432392e-05
0.0009375 -8.7331195e-05
0.001 -0.00012581232
0.0010625 -0.0002759078
0.001125 -2.420594e-05
0.0011875 0.0003225503
0.00125 6.1756064e-06
0.0013125 -0.0003144302
0.001375 -0.0005809085
0.0014375 0.00012704586
0.0015 6.2977523e-07
0.0015625 -0.00026310608
0.001625 7.599773e-06
0.0016875 -0.00011962447
0.00175 -5.3923584e-05
0.0018125 -5.9278074e-05
0.001875 -4.5582074e-05
0.0019375 0.00020049483
0.002 0.00014906825
0.0020625 0.00011755872
0.002125 -7.851543e-07
0.0021875 -0.00013529952
0.00225 1.0218423e-05
0.0023125 -3.114153e-05
0.002375 0.00025805295
0.0024375 -0.00041479457
0.0025 0.0008750793
0.0025625 -0.0013430219
0.002625 0.0019782637
0.0026875 -0.0031225209
0.00275 0.0048797564
0.0028125 -0.008494976
0.002875 0.0024625591
0.0029375 0.034272548
0.003 -0.056732688
0.0030625 0.061961833
0.003125 0.106755935
0.0031875 0.05165004
0.00325 -0.012407898
0.0033125 -0.030505074
0.003375 -0.026812935
0.0034375 -0.018733962
0.0035 -0.013117756
0.0035625 -0.017038485
0.003625 -0.013491086
0.0036875 -0.015675435
0.00375 -0.013771944
0.0038125 -0.008690736
0.003875 -0.007177802
0.0039375 -0.00718807
0.004 -0.0028475996
0.0040625 -0.003125488
0.004125 -0.007247798
0.0041875 -0.00447277
0.00425 -0.0067131855
0.0043125 -0.0045252847
0.004375 -0.009794153
0.0044375 -0.01317822
0.0045 -0.009701669
0.0045625 -0.008841683
0.004625 -0.004909207
0.0046875 -0.002470058
0.00475 -0.0036555727
0.0048125 -0.0012855639
0.004875 0.00069354655
0.0049375 0.007034874
0.005 -0.008644828
0.0050625 0.0063424385
0.005125 -0.01298789
0.0051875 0.02309973
0.00525 -0.011360132
0.0053125 -0.008049801
0.005375 0.065944664
0.0054375 0.03357455
0.0055 0.0054565333
0.0055625 -0.016342688
0.005625 -0.009585556
0.0056875 -0.014502932
0.00575 -0.0063335067
0.0058125 -0.0055246903
0.005875 -0.011333001
0.0059375 -0.011301178
0.006 -0.009425757
0.0060625 -0.009218601
0.006125 -0.0027223635
0.0061875 -0.003804427
0.00625 -0.0011712019
0.0063125 -0.0016423383
0.006375 0.0069148554
0.0064375 0.012569763
0.0065 0.035825733
0.0065625 -0.009687046
0.006625 -0.018144138
0.0066875 0.007768229
0.00675 -0.032805547
0.0068125 -0.023546789
0.006875 -0.0021497156
0.0069375 -0.021190142
0.007 -0.0015688554
0.0070625 -5.75598e-05
0.007125 0.0068913763
0.0071875 0.016644761
0.00725 0.030782958
0.0073125 0.029077243
0.007375 0.02372316
0.0074375 0.0148656005
0.0075 5.2204687e-06
0.0075625 -0.013868818
0.007625 -0.015509801
0.0076875 -0.0020988884
0.00775 -0.011700532
0.0078125 -0.013424887
0.007875 -0.015166922
0.0079375 -0.0054771337
0.008 -0.0020661224
0.0080625 -0.0017362703
0.008125 0.0006120181
0.0081875 0.0056477804
0.00825 -0.002448613
0.0083125 0.006686058
0.008375 0.0019137743
0.0084375 -0.001532276
0.0085 -0.0029859347
0.0085625 -0.00027582442
0.008625 -0.0015209755
0.0086875 -0.012779539
0.00875 0.0010236541
0.0088125 0.0119963465
0.008875 0.0016755232
0.0089375 0.00823628
0.009 0.008901
0.0090625 0.0107087465
0.009125 0.005063
0.0091875 0.009836718
0.00925 0.009681746
0.0093125 0.0041337735
0.009375 0.0050932113
0.0094375 0.019333117
0.0095 0.028996905
0.0095625 0.017730804
0.009625 0.0066006356
0.0096875 -0.0059555373
0.00975 -0.0073952507
0.0098125 -0.0044218157
0.009875 -0.0040263403
0.0099375 -0.006128442
0.01 -0.0019996632
0.0100625 -0.004002804
0.010125 -0.0055602626
0.0101875 0.0011226531
0.01025 -0.0029150615
0.0103125 0.0016525524
0.010375 0.0031953459
0.0104375 -0.0014098112
0.0105 -0.00019674051
0.0105625 0.0022040175
0.010625 0.0009055589
0.0106875 -0.00019508705
0.01075 0.0057110763
0.0108125 0.013662499
0.010875 0.010552549
0.0109375 0.00278267
0.011 -0.0036915923
0.0110625 -0.01236704
0.011125 -0.0065611247
0.0111875 -0.009034273
0.01125 -0.008283351
0.0113125 -0.008641922
0.011375 -0.0030837837
0.0114375 0.002307498
0.0115 -0.0015790905
0.0115625 0.011213918
0.011625 6.370243e-05
0.0116875 -0.004785137
0.01175 -0.007304916
0.0118125 -0.0058273254
0.011875 -0.00938694
0.0119375 -0.0005685987
0.012 0.007130659
0.0120625 0.01842184
0.012125 0.016849639
0.0121875 0.010739536
0.01225 0.023114722
0.0123125 0.00025775292
0.012375 -0.013248613
0.0124375 0.00089816796

==> results/rir_sarita.txt <==
0.0 0.0
6.25e-05 -3.6617288e-07
0.000125 -2.089751e-06
0.0001875 -6.2095983e-06
0.00025 -1.2170547e-05
0.0003125 -2.2529877e-05
0.000375 -3.3636603e-05
0.0004375 -4.9139384e-05
0.0005 -6.379667e-05
0.0005625 -8.3272505e-05
0.000625 -0.00010263
0.0006875 -0.00012694
0.00075 -0.00015304
0.0008125 -0.00016559
0.000875 -0.0001724
0.0009375 -0.00017075
0.001 -0.00016334
0.0010625 -0.00014357
0.001125 -0.0001296
0.0011875 0.00014952
0.00125 -0.00038599
0.0013125 0.00029534
0.001375 -0.00042965
0.0014375 0.00045321
0.0015 -0.00048561
0.0015625 0.00062686
0.001625 -0.00055687
0.0016875 0.00081035
0.00175 -0.0006539
0.0018125 0.00101011
0.001875 -0.00078533
0.0019375 0.00123288
0.002 -0.0009865
0.0020625 0.00149723
0.002125 -0.00127111
0.0021875 0.00176688
0.00225 -0.00164413
0.0023125 0.00223608
0.002375 -0.00249817
0.0024375 0.00341367
0.0025 -0.00446565
0.0025625 0.00588019
0.002625 -0.00788562
0.0026875 0.01051525
0.00275 -0.01444963
0.0028125 0.02048285
0.002875 -0.03763734
0.0029375 0.05877589
0.003 -0.01761009
0.0030625 -0.04981623
0.003125 0.1789879
0.0031875 0.10258364
0.00325 0.00262509
0.0033125 -0.0349561
0.003375 -0.03286864
0.0034375 -0.03231489
0.0035 -0.01796332
0.0035625 -0.02040913
0.003625 -0.02152253
0.0036875 -0.01664357
0.00375 -0.02159798
0.0038125 -0.01439727
0.003875 -0.01196696
0.0039375 -0.01087428
0.004 -0.0058021
0.0040625 -0.00394867
0.004125 -0.0093672
0.0041875 -0.00834914
0.00425 -0.00775596
0.0043125 -0.00785226
0.004375 -0.01069727
0.0044375 -0.01564927
0.0045 -0.01434458
0.0045625 -0.01222932
0.004625 -0.00835563
0.0046875 -0.00466568
0.00475 -0.0034181
0.0048125 -0.00249185
0.004875 0.00010266
0.0049375 0.00723536
0.005 -0.00760426
0.0050625 0.00651046
0.005125 -0.01106528
0.0051875 0.00548572
0.00525 0.02367702
0.0053125 -0.04208673
0.005375 0.06567151
0.0054375 0.06432843
0.0055 0.01817902
0.0055625 -0.01101158
0.005625 -0.01648374
0.0056875 -0.01455886
0.00575 -0.01387497
0.0058125 -0.00348342
0.005875 -0.01494699
0.0059375 -0.01470321
0.006 -0.01394633
0.0060625 -0.01239745
0.006125 -0.00820428
0.0061875 -0.0017845
0.00625 -0.00461607
0.0063125 -0.00062554
0.006375 0.0068222
0.0064375 0.01218565
0.0065 0.04442187
0.0065625 0.00219955
0.006625 -0.03378597
0.0066875 0.0141686
0.00675 -0.038706
0.0068125 -0.02656643
0.006875 -0.01843057
0.0069375 -0.02318984
0.007 -0.00881368
0.0070625 0.00468069
0.007125 0.0019302
0.0071875 0.020823
0.00725 0.02976067
0.0073125 0.05276389
0.007375 0.02466492
0.0074375 0.03670871
0.0075 0.00233022
0.0075625 -0.03193473
0.007625 -2.4643456e-05
0.0076875 -0.01770257
0.00775 0.00181872
0.0078125 -0.02996519
0.007875 -0.01720664
0.0079375 -0.00737579
0.008 -0.00816289
0.0080625 -0.00341193
0.008125 0.00332423
0.0081875 0.00459379
0.00825 0.00169539
0.0083125 0.00373366
0.008375 0.00270665
0.0084375 0.00015869
0.0085 0.00097669
0.0085625 -0.00576776
0.008625 -0.00229067
0.0086875 -0.01550768
0.00875 -0.00273931
0.0088125 0.0109172
0.008875 0.00219016
0.0089375 0.01585439
0.009 0.00442993
0.0090625 0.028593
0.009125 0.00339744
0.0091875 0.01102477
0.00925 0.0332491
0.0093125 -0.01218859
0.009375 0.01061759
0.0094375 0.04228377
0.0095 0.03575658
0.0095625 0.01424041
0.009625 0.00307717
0.0096875 -0.00463448
0.00975 -0.01198358
0.0098125 -0.0058539
0.009875 -0.00667905
0.0099375 -0.01069476
0.01 -0.00725508
0.0100625 -0.00554003
0.010125 -0.00624924
0.0101875 0.00297998
0.01025 0.00075606
0.0103125 0.00196707
0.010375 0.00068377
0.0104375 0.00682904
0.0105 -0.01165299
0.0105625 0.01075022
0.010625 0.00293004
0.0106875 -0.01253068
0.01075 0.01438404
0.0108125 0.02224552
0.010875 0.01384204
0.0109375 -0.00247829
0.011 -0.00642326
0.0110625 -0.01232954
0.011125 -0.01093632
0.0111875 -0.01343761
0.01125 -0.00907715
0.0113125 -0.01505546
0.011375 -0.00784522
0.0114375 0.00792699
0.0115 0.01274165
0.0115625 0.0095973
0.011625 -0.00410786
0.0116875 -0.00534934
0.01175 -0.01139247
0.0118125 -0.02332164
0.011875 -0.01275504
0.0119375 0.00605503
0.012 0.01505712
0.0120625 0.02776581
0.012125 0.03920517
0.0121875 0.00680936
0.01225 0.0112257
0.0123125 0.00141383
0.012375 -0.00204943
0.0124375 -0.01270729
